Fundamental Data Structures for Matrix-Free Finite Elements on Hybrid Tetrahedral Grids

This paper presents efficient data structures for the implementation of matrix-free finite element methods on block-structured, hybrid tetrahedral grids. It provides a complete categorization of all geometric sub-objects that emerge from the regular refinement of the unstructured, tetrahedral coarse grid and describes efficient iteration patterns and analytical linearization functions for the mapping of coefficients to memory addresses. This foundation enables the implementation of fast, extreme-scalable, matrix-free, iterative solvers, and in particular geometric multigrid methods by design. Their application to the variable-coefficient Stokes system subject to an enriched Galerkin discretization and to the curl-curl problem discretized with N\'ed\'elec edge elements showcases the flexibility of the implementation. Eventually, the solution of a curl-curl problem with $1.6 \cdot 10^{11}$ (more than one hundred billion) unknowns on more than $32000$ processes with a matrix-free full multigrid solver demonstrates its extreme-scalability.

==> data/curlcurl_0256_lvl7.table.dat <==
Level DoFs L2error timeMin timeMax timeAvg
0 84456 0.00435839 4.00011 6.74939 4.59735
1 642192 0.00943704 2.4095 2.41136 2.41092
2 5005344 0.00352145 2.32308 2.32515 2.32384
3 39517248 0.00111764 2.43788 2.43969 2.43874
4 314042496 0.000329263 3.76855 3.80502 3.79098
5 2503971072 9.31451e-05 13.7768 13.9085 13.8326
6 19998319104 2.57671e-05 90.7688 91.3868 91.0745
7 159852807168 7.05098e-06 702.984 707.581 705.331


==> data/strong-scaling-lvl4.dat <==
nodes processes      DoFs     L2error sumTimeMax
1            64 314042496 0.000329263 836.731
4           512 314042496 0.000329263 111.07337
32         4096 314042496 0.000329263  21.59129
256       32768 314042496 0.000329263  17.73061


==> data/strong-scaling.dat <==
nodes processes       DoFs     L2error sumTimeMax
4           512 2503971072 9.31451e-05 795.66637
32         4096 2503971072 9.31451e-05 110.08579
256       32768 2503971072 9.31451e-05  31.63911


==> data/weak-scaling-fixed-coarse-mesh.dat <==
nodes processes         DoFs     L2error sumTimeMax
1            64    314042496 0.000329263 836.731
4           512   2503971072 9.31451e-05 795.66637
32         4096  19998319104 2.57671e-05 788.49279
256       32768 159852807168 7.05098e-06 830.60691

